Efficient and Provably Convergent Computation of Information Bottleneck: A Semi-Relaxed Approach

Information Bottleneck (IB) is a technique to extract information about one target random variable through another relevant random variable. This technique has garnered significant interest due to its broad applications in information theory and deep learning. Hence, there is a strong motivation to develop efficient numerical methods with high precision and theoretical convergence guarantees. In this paper, we propose a semi-relaxed IB model, where the Markov chain and transition probability condition are relaxed from the relevance-compression function. Based on the proposed model, we develop an algorithm, which recovers the relaxed constraints and involves only closed-form iterations. Specifically, the algorithm is obtained by analyzing the Lagrangian of the relaxed model with alternating minimization in each direction. The convergence property of the proposed algorithm is theoretically guaranteed through descent estimation and Pinsker's inequality. Numerical experiments across classical and discrete distributions corroborate the analysis. Moreover, our proposed algorithm demonstrates notable advantages in terms of computational efficiency, evidenced by significantly reduced run times compared to existing methods with comparable accuracy.

==> updates.txt <==

20231027
    平时自己写的内容。
20231028
    修改：
    1. 删除了 IR 的详细推导过程，保留 RI 的部分，主要是为了提到 Bregman projection 这件事情；删除收敛性证明；
    2. Section III.D 新增了与 BA 算法的关系；
    后续：
    1. 新增与 CBA 算法的关系，这部分还不知道要怎么说明；也许只是可以类比，CBA 算 RD 的模型也可以看作 RD 的 semi-relaxed CommOT 模型；
    2. 模型的推导，尤其是从 CommOT 到 semi-relaxed CommOT 部分，其中松弛掉条件概率约束时提到 "it is reasonable since the constraints are satisfied automatically during the updates"，好像讲的不够清楚；
    3. 关于 IR 的 ABP 算法，以及收敛性证明，也许可以放在 Appendix 里。
20231030
    修改：
    1. Section II. 进行了简化；
    2. 添加 Section IV. 收敛性证明；
    3. 添加 appendix，IR 的模型、算法和收敛性证明。
    后续：
    1. Section I. 对 CommOT 的介绍以及之后的部分。
